Search for coronal temperature variation in Seyfert galaxies

While the temperature of the X-ray corona ($\rm{kT_e}$) in active galactic nuclei (AGN) are known for many sources, its variation, if any, is limited to a handful of objects. This is in part due to the requirement of good signal-to-noise X-ray spectra covering a wide range of energies. We present here results on the X-ray spectral analysis of 18 Seyferts, having more than one epoch of observations to look for variation in $\rm{kT_e}$. The data for a total of 52 epochs on these 18 AGN were taken from observations carried out by NuSTAR in the 3$-$79 keV energy band. From phenomenological and physical model fits to the multi-epoch data on these 18 sources from {\it NuSTAR}, we could constrain the cut-off energy ($E_{cut}$) in a large fraction of the sources. Also, from Comptonized model fits, we could obtain $\rm{kT_e}$ for our sample. Of the 18 sources, at the 90 per cent confidence level, evidence for variation in $\rm{kT_e}$ was found for only one source, namely MCG+08-11-011. For this source, between two epochs, separated by about five years, we found $\rm{kT_e}$ to decrease from 57$^{+29}_{-16}$ keV to 30$^{+11}_{-7}$ keV. During the same period, the flux decreased from (12.60 to 14.02) $\times$ 10$^{-11}$ erg cm$^{-2}$ s$^{-1}$ and the optical depth increased from 1.68 to 2.73. We thus found a positive correlation between flux and coronal temperature with a reduction of about 40 per cent in optical depth. Our observations tend to favour the vertically outflowing corona scenario for the observed variation in $\rm{kT_e}$ in MCG+08-11-011.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
